The Beam Balance -- Measuring Binary Systems via Relativistic Beaming Signals from Stars and their Companions

In this paper I show that the concept of relativistic beaming -- the process by which light emitted by a fast moving sources is lensed towards the direction of motion -- can be easily extended to model the signal from both the star and any secondary companions. Most companions will be cooler and less massive than their host star. Their lower mass leads to faster orbital velocities, and thus a potentially larger beaming effect. The lower temperature will mean that most of their light is emitted at longer wavelengths, where the relative photometric dominance of the primary is reduced. Thus for some systems, the secondary companion can be the main contributor to observed relativistic beaming signals at long wavelengths. Furthermore, if the system is observed over a range of wavelengths we can independently constrain the temperature of the companion, and the mass and radius ratio of the binary. To conclude I discuss the current and future observational prospects of this signal, using the properties of known exoplanets to show that such a signal may be observable by upcoming surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
